Dynamics and Thermodynamics of the mean field d-HMF model out-of-equilibrium

We study the d-HMF model proposed by Atenas and Curilef, a mean field model with long-range interactions inspired by the dipole-dipole interaction. Among the challenges of this thesis is: the resolution of the d-HMF model in the canonical and microcanonical ensembles and the analytical and numerical description of the distribution function of the system. This model has been studied both in equilibrium and out of equilibrium. In the equilibrium, analytical solutions have been found for internal energy per particle and temperature using standard procedures through statistical mechanics such as the calculation of the partition function in the canonical ensemble and the calculation of the number of microstates accessible in the microcanonical ensemble. The results indicate that there is an equivalence of ensembles. Additionally, we found the Boltzmann-Gibbs (BG) equilibrium distribution, which coincides with the analytical results of the canonical and microcanonical ensembles and molecular dynamics simulations. Then we focused on describing the Quasi-Stationary-States (QSS) present in this system, by means of molecular dynamics simulations. Two types of QSS states are found out of equilibrium. For its description, a combination of two techniques is used; the methods of molecular dynamics and stationary solutions of the Vlasov equation associated with the equations of motion of the system. From molecular we describe the marginal distributions in moments and orientations, which were describe anaytically by means of stationary solutions of Vlasov equation. The stationary solutions tested in this thesis correspond to distribution functions of the q-exponential type. In particular, it is found that one of these solutions describes precisely the marginal distributions of the moments and the orientations of one of the QSS states found with the molecular dynamics.

==> importante.txt <==
ver si con DM al no colocar el N, y despues dividir por N se recuperan graficos.
mejorar terminalizacion en el avance, esta en estudio, porque el sistema no esta 
recibiendo CI que sean soluciones de la ecc de valasov
pero se esta revisando analiticamente cual seria la mejor solucion.
termalizacion no esta del todo acabada. pero q se note no comprometedor.
al parece las cI no dan solucion de vlasov, por eso hay esa fluctuacion al comienzo.
en la entropia se ve que la primera parte necesita ser revisada.
chavnis dice q tsalis sea una buena CI, para estados q no son los q estamos viendo.
Si colocamos un CI tsalis y se pega en un qss genial.
derrepente hay un q que estaciona mas rapido seria bueno.
si para diferentes q se van a otras partes.
japnoes incontró inconsistencias en el estudio de tsaliis.
si hubiese una Tfase que se predijo con tasallis seria genial pero nunca se ha echo.
ver si con un waterbag se pega en uno, y el segundo quasi se pega con elk otro water bag
agregar discusion sobre cumplimiento avance de tesis.
decir cuanto se ha avanzado. hasta 20%

==> jerarquia_BGGKY.txt <==
\chapter{Ecuaci\'on de Vlasov}

La descripci\'on de $N$ part\'iculas en el espacio de fase requiere hallar una funci\'on de distribuci\'on de probabilidad $F$ que tenga en cuenta todas las part\'iculas del sistema, esto es $F=F_N(\vec{r}_1, \vec{p}_1, \vec{r}_2, \vec{p}_2,..., \vec{r}_N, \vec{p}_N; t)$, donde $F_N$ es la probabilidad de que en un tiempo $t$, la part\'icula 1 se encuentre en el volumen infinitesimal $d^3\vec{r}_1d^3\vec{p}_1$, la part\'icula 2 en $d^3\vec{r}_2d^3\vec{p}_2$, y as\'i sucesivamente hasta $N$. Sin embargo en la pr\'actica esto no es posible, y se suelen utilizar funciones de distribuci\'on reducidas de la jerarqu\'ia BBGKY \cite{SOTO}.
Consideremos un hamiltoniando dado por,
\begin{eqnarray}
H=\sum_{i=1}^N \frac{p_i^2}{2m}+\sum_{i=1}^N V(\vec{r}_i)+\sum_{i<j}^N\phi_{ij}
\end{eqnarray}
donde $V(\vec{r}_i)$ es la energ\'ia potencial de la part\'icula $i$ debida a una fuerza externa $\vec{F}=-\nabla V$, y $\phi_{ij}=\phi(\vec{r}_i,\vec{r}_j)=\phi(|\vec{r}_i-\vec{r}_j|)$ es el potencial entre part\'iculas.

Para obtener la ecuaci\'on de Vlasov, existen varios mecanismos, aqu\'i utilizaremos la jerarqu\'ia BBGKY. Entonces partimos de la ecuaci\'on de Liouville \cite{SOTO} $\frac{\partial F}{\partial t}= -\{H,F\}$ (donde $\{\}$ es el par\'entesis de Poisson y $F$ es la funci\'on de distribuci\'on). Asumiendo que las part\'iculas son indistinguibles (esto es, que la funci\'on de distribuci\'on es sim\'etrica, es decir no cambia al intercambiar $\vec{r}_i,\vec{p}_i$ por $\vec{r}_j,\vec{p}_j$), se pueden obtener las ecuaciones de la jerarqu\'ia BBGKY, que vienen dadas por,

\begin{eqnarray}
\frac{\partial F^{(n)}}{\partial t}=
-\left\{H,F^{(n)}\right\}-\sum_{i=1}^{n}\int\left\{\phi_{i,n+1},F^{(n+1)}\right\}d^3\vec{r}_{n+1}d^3\vec{p}_{n+1}\cdot\cdot\cdot d^3\vec{r}_{N}d^3\vec{p}_{N}\nonumber\\
\end{eqnarray}

donde, $F^{(n)}$ es la funci\'on de distribuci\'on reducida;

\begin{eqnarray}
F^{(n)}(\Gamma;t)=\frac{N}{(N-n)!}\int F(\Gamma,t)d^3\vec{r}_{n+1},\vec{p}_{n+1},...,\vec{r}_N,\vec{p}_N
\end{eqnarray}
Aqu\'i hemos utilizado la notaci\'on $\Gamma=\vec{r}_1,\vec{p}_1,\vec{r}_2,\vec{p}_2,...,\vec{r}_N,\vec{p}_N$.
Entonces la primera de las ecuaciones BBGKY, queda en t\'erminos de la funci\'on de distribuci\'on reducida de dos part\'iculas,

\begin{eqnarray}
\frac{\partial F^{(1)}}{\partial t}+\frac{\vec{p}_1}{m}
\frac{\partial F^{(1)}}{\partial \vec{r}_1}+\frac{\vec{F}}{m}\cdot\frac{\partial F^{(1)}}{\partial \vec{p}_1}
=\int\frac{\partial \phi_{12}}{\partial \vec{r}_1}\left(\frac{\partial F^{(2)}}{\partial \vec{p}_1}-\frac{\partial F^{(2)}}{\partial \vec{p}_2}\right) d^3\vec{r}_2d^3\vec{p}_2\label{BBGKY}
\end{eqnarray}
donde se ha usado el hecho que $\frac{\partial \phi_{12}}{\partial \vec{r}_1}=-\frac{\partial \phi_{12}}{\partial \vec{r}_2}$. 

Esta primera ecuaci\'on de la Jerarqu\'ia BGGKY, es conocida como la ecuaci\'on de Boltzmann (mostrada en la secci\'on \ref{sec1}), donde el lado derecho corresponde al t\'ermino colisional.

En general la funci\'on de distribuci\'on reducida de dos par\'iculas tiene la informaci\'on de las correlaciones del sistema, esto es,

\begin{equation}
F^{(2)}(\vec{r}_1,\vec{p}_1,\vec{r}_2,\vec{p}_2,t)=f(\vec{r}_1,\vec{p}_1,t)f(\vec{r}_2,\vec{p}_2,t)g(|\vec{r}_2-\vec{r}_1|)
\end{equation}
donde $g$ es la funci\'on de correlaci\'on. Si $g=1$, entonces no hay correlaciones, esto ocurre cuando las part\'iculas est\'an muy separadas ver Fig. \ref{correl}, y si $g=0$, las part\'iculas est\'an tan fuertemente correlacionadas que es imposible que est\'en a una distancia dada.

\begin{figure}
\centering
    \includegraphics[width=0.6\textwidth]{correl.pdf}}
\caption{}\label{correl}
\end{figure}

La ecuaci\'on de Vlasov, surge al considerar un sistema donde no hay fuerzas externas, esto es $\vec{F}=0$ y que las part\'iculas est\'an lo suficientemente separadas como para que $g=1$, entonces la ecc. \ref{BBGKY} queda,
\begin{eqnarray}
\frac{\partial F^{(1)}}{\partial t}+\frac{\vec{p}_1}{m}\cdot
\frac{\partial F^{(1)}}{\partial \vec{r}_1}
=\frac{f(\vec{r}_1,\vec{p}_1,t)}{\partial \vec{p}_1}\cdot \frac{\partial }{\partial \vec{r}_1}\int \phi(\vec{r}_1,\vec{r}_2)f(\vec{r}_2,\vec{p}_2,t) d^3\vec{r}_2d^3\vec{p}_2\nonumber \\
\end{eqnarray}
%Adem\'as recordemos que $n(\vec{r}_2,t)=\int f(\vec{r}_2,\vec{p}_2,t)d^3 \vec{p}_2$. % y que la probabilidad \cite{LIBOFF} viene dada por,
%\begin{equation}
%p=\frac{ n(\vec{r},t)}{\int n(\vec{r},t)d^3\vec{r}}
%\end{equation}
%Normalizando la funci\'on distribuci\'on de una part\'icula $\int n(\vec{r},t)=1$ (esto es, que en el volumen infinitesimal del espacio de fases haya una sola part\'icula), tenemos que,
%en el libro physics of the Space Environment de gombosi pag 36 habla de la normalizacion
Recordando la definici\'on de promedio en \cite{PATHRIA} tenemos,
\begin{equation}
\langle A\rangle=\frac{\int f(\vec{r},\vec{p},t)A d^3\vec{r}d^3\vec{p}}{\int f(\vec{r},\vec{p},t)d^3\vec{r}d^3\vec{p} }=\frac{\int f(\vec{r},\vec{p},t)A d^3\vec{r}d^3\vec{p}}{N}
\end{equation}
reemplazando,
\begin{eqnarray}
\int \phi(\vec{r}_1,\vec{r}_2)f(\vec{r}_2,\vec{p}_2,t)d^3\vec{r}_2d^3\vec{p}_2=N\langle\phi(\vec{r}_1,t)\rangle
\end{eqnarray}
por lo tanto la ecuaci\'on resultante es,
\begin{eqnarray}
\frac{\partial F^{(1)}}{\partial t}+\frac{\vec{p}_1}{m}\cdot
\frac{\partial F^{(1)}}{\partial \vec{r}_1}
-N\frac{f(\vec{r}_1,\vec{p}_1,t)}{\partial \vec{p}_1}\cdot \frac{\partial \langle\phi(\vec{r}_1)\rangle}{\partial \vec{r}_1}=0\nonumber \\
\end{eqnarray}
pero $F^{(1)}=f(\vec{r}_1,\vec{p}_1,t)\equiv f(\vec{r},\vec{p},t)$, por lo que podemos escribir,
\begin{eqnarray}
\frac{\partial f}{\partial t}+\frac{\vec{p}}{m}\cdot
\frac{\partial f}{\partial \vec{r}}
-N\frac{\partial \langle\phi\rangle}{\partial \vec{r}}\cdot\frac{\partial f}{\partial \vec{p}} =0\nonumber \\\label{vlasovecc}
\end{eqnarray}
Utilizamos ahora la prescripci\'on de Kac haciendo que $\phi\rightarrow\frac{1}{N}\phi$, de esta manera cuando $N\rightarrow\infty$, se elimina la dependencia de $N$.
\begin{eqnarray}
\frac{\partial f}{\partial t}+\frac{\vec{p}}{m}\cdot
\frac{\partial f}{\partial \vec{r}}
-\frac{\partial \langle\phi\rangle}{\partial \vec{r}}\cdot\frac{\partial f}{\partial \vec{p}} =0\label{vlasovecc}
\end{eqnarray}

\'Esta es la famosa ecuaci\'on de Vlasov, conocida tambi\'en como la ecuaci\'on de Boltzmann sin colisiones, pero en vez de una fuerza externa en el tercer t\'ermino, se tiene una fuerza de campo medio que viene de la interacci\'on entre las part\'iculas. Aunque este t\'ermino parezca colisional, en realidad la ecuaci\'on de Vlasov simplemente establece que, en ausencia de colisiones, la funci\'on de distribuci\'on $f$ se conserva mediante la evoluci\'on temporal en el espacio de fase, lo que significa $df/dt = 0$. De hecho, en los sistemas con interacciones de largo alcance no existen verdaderas colisiones, sino m\'as bien efectos granulares.

Como se plante\'o en el cap\'itulo \ref{cap1}}, la din\'amica molecular y la ecuaci\'on de Vlasov, son las indicadas para describir lo que sucede fuera del equilibrio, y en efecto se sabe que para una amplia gama de potenciales de campo medio (de largo alcance), el teorema de Braun-Hepp \cite{BRAUN}, demuestra rigurosamente que en el l\'imite continuo $N\rightarrow\infty$ las soluciones de las ecuaciones de movimiento convergen a las soluciones de la ecuaci\'on de Vlasov \ref{vlasovecc}.

Vamos a aplicar ahora la ecuaci\'on de Vlasov en un modelo unidimensional con interacciones de largo alcance de campo medio, de esta forma tenemos,
\begin{eqnarray}
\frac{\partial f}{\partial t}+p
\frac{\partial f}{\partial \theta}
-\frac{\partial \langle V\rangle}{\partial \theta}\frac{\partial f}{\partial p} =0\nonumber \\\label{vlasoveccuni}
\end{eqnarray}
donde $\langle V(\theta,t)\rangle=\int d\theta'dp' V(\theta-\theta')f(\theta',p',t)$.
As\'i pasando al continuo podemos obtener la ener\'ia cin\'etica promedio, la energ\'ia de interacci\'on, y la energ\'ia por part\'icula,

